Matching-Based Selection with Incomplete Lists for Decomposition Multi-Objective Optimization

The balance between convergence and diversity is a key issue of evolutionary multi-objective optimization. The recently proposed stable matching-based selection provides a new perspective to handle this balance under the framework of decomposition multi-objective optimization. In particular, the stable matching between subproblems and solutions, which achieves an equilibrium between their mutual preferences, implicitly strikes a balance between the convergence and diversity. Nevertheless, the original stable matching model has a high risk of matching a solution with a unfavorable subproblem which finally leads to an imbalanced selection result. In this paper, we propose an adaptive two-level stable matching-based selection for decomposition multi-objective optimization. Specifically, borrowing the idea of stable matching with incomplete lists, we match each solution with one of its favorite subproblems by restricting the length of its preference list during the first-level stable matching. During the second-level stable matching, the remaining subproblems are thereafter matched with their favorite solutions according to the classic stable matching model. In particular, we develop an adaptive mechanism to automatically set the length of preference list for each solution according to its local competitiveness. The performance of our proposed method is validated and compared with several state-of-the-art evolutionary multi-objective optimization algorithms on 62 benchmark problem instances. Empirical results fully demonstrate the competitive performance of our proposed method on problems with complicated Pareto sets and those with more than three objectives.

==> Data/rplot_p1.dat <==
   1.0000000e+00   2.0000000e+01
   2.0000000e+00   2.0000000e+00
   4.4000000e+01   2.0000000e+00
   4.5000000e+01   3.0000000e+00
   4.6000000e+01   2.0000000e+00
   4.5100000e+02   2.0000000e+00
   4.5200000e+02   3.0000000e+00
   4.6000000e+02   3.0000000e+00
   4.6100000e+02   2.0000000e+00
   4.7400000e+02   2.0000000e+00
   4.7500000e+02   3.0000000e+00
   4.7600000e+02   3.0000000e+00
   4.7700000e+02   2.0000000e+00
   5.7900000e+02   2.0000000e+00
   5.8000000e+02   3.0000000e+00
   5.8100000e+02   3.0000000e+00
   5.8200000e+02   2.0000000e+00
   5.8300000e+02   3.0000000e+00
   5.8500000e+02   3.0000000e+00
   5.8600000e+02   2.0000000e+00
   5.8700000e+02   2.0000000e+00
   5.8800000e+02   3.0000000e+00
   5.8900000e+02   2.0000000e+00
   5.9000000e+02   3.0000000e+00
   5.9500000e+02   3.0000000e+00
   5.9600000e+02   2.0000000e+00
   6.0100000e+02   2.0000000e+00
   6.0200000e+02   3.0000000e+00
   6.0400000e+02   3.0000000e+00
   6.0500000e+02   2.0000000e+00
   6.0600000e+02   3.0000000e+00
   6.2400000e+02   3.0000000e+00
   6.2500000e+02   2.0000000e+00
   6.2600000e+02   2.0000000e+00
   6.2700000e+02   3.0000000e+00
   6.3700000e+02   3.0000000e+00
   6.3800000e+02   2.0000000e+00
   6.6200000e+02   2.0000000e+00
   6.6300000e+02   3.0000000e+00
   6.7600000e+02   3.0000000e+00
   6.7700000e+02   2.0000000e+00
   6.8700000e+02   2.0000000e+00
   6.8800000e+02   3.0000000e+00
   6.9100000e+02   3.0000000e+00
   6.9200000e+02   2.0000000e+00
   6.9300000e+02   2.0000000e+00
   6.9400000e+02   3.0000000e+00
   6.9900000e+02   3.0000000e+00
   7.0000000e+02   2.0000000e+00
   7.0300000e+02   2.0000000e+00
   7.0400000e+02   3.0000000e+00
   7.0500000e+02   3.0000000e+00
   7.0600000e+02   2.0000000e+00
   7.0700000e+02   3.0000000e+00
   7.0800000e+02   2.0000000e+00
   7.0900000e+02   3.0000000e+00
   7.1000000e+02   3.0000000e+00
   7.1100000e+02   2.0000000e+00
   7.1200000e+02   3.0000000e+00
   7.1300000e+02   2.0000000e+00
   7.1500000e+02   2.0000000e+00
   7.1600000e+02   3.0000000e+00
   7.2800000e+02   3.0000000e+00
   7.2900000e+02   2.0000000e+00
   7.4500000e+02   2.0000000e+00
   7.4600000e+02   3.0000000e+00
   7.4700000e+02   2.0000000e+00
   7.4800000e+02   3.0000000e+00
   7.5500000e+02   3.0000000e+00
   7.5600000e+02   2.0000000e+00
   7.6600000e+02   2.0000000e+00
   7.6700000e+02   3.0000000e+00
   7.6800000e+02   3.0000000e+00
   7.6900000e+02   2.0000000e+00
   7.7000000e+02   2.0000000e+00
   7.7100000e+02   3.0000000e+00
   7.8300000e+02   3.0000000e+00
   7.8400000e+02   2.0000000e+00
   7.8500000e+02   3.0000000e+00
   7.9700000e+02   3.0000000e+00
   7.9800000e+02   2.0000000e+00
   8.1000000e+02   2.0000000e+00
   8.1100000e+02   3.0000000e+00
   8.2200000e+02   3.0000000e+00
   8.2300000e+02   2.0000000e+00
   8.4300000e+02   2.0000000e+00
   8.4400000e+02   3.0000000e+00
   8.4500000e+02   2.0000000e+00
   8.4600000e+02   3.0000000e+00
   8.6200000e+02   3.0000000e+00
   8.6300000e+02   2.0000000e+00
   9.6000000e+02   2.0000000e+00
   9.6100000e+02   3.0000000e+00
   9.6700000e+02   3.0000000e+00
   9.6800000e+02   2.0000000e+00
   9.7900000e+02   2.0000000e+00
   9.8000000e+02   3.0000000e+00
   9.8100000e+02   2.0000000e+00
   9.8400000e+02   2.0000000e+00
   9.8500000e+02   3.0000000e+00
   9.9400000e+02   3.0000000e+00
   9.9500000e+02   2.0000000e+00
   1.0010000e+03   2.0000000e+00
   1.0020000e+03   3.0000000e+00
   1.0030000e+03   2.0000000e+00
   1.0040000e+03   3.0000000e+00
   1.0050000e+03   2.0000000e+00
   1.0060000e+03   2.0000000e+00
   1.0070000e+03   3.0000000e+00
   1.0080000e+03   3.0000000e+00
   1.0090000e+03   2.0000000e+00
   1.0480000e+03   2.0000000e+00
   1.0490000e+03   4.0000000e+00
   1.0500000e+03   3.0000000e+00
   1.0530000e+03   3.0000000e+00
   1.0540000e+03   2.0000000e+00
   1.0650000e+03   2.0000000e+00
   1.0660000e+03   3.0000000e+00
   1.0670000e+03   4.0000000e+00
   1.0680000e+03   4.0000000e+00
   1.0690000e+03   3.0000000e+00
   1.1060000e+03   3.0000000e+00
   1.1070000e+03   4.0000000e+00
   1.1090000e+03   4.0000000e+00
   1.1100000e+03   3.0000000e+00
   1.1130000e+03   3.0000000e+00
   1.1140000e+03   4.0000000e+00
   1.1340000e+03   4.0000000e+00
   1.1350000e+03   3.0000000e+00
   1.2160000e+03   3.0000000e+00
   1.2170000e+03   4.0000000e+00
   1.2290000e+03   4.0000000e+00
   1.2300000e+03   3.0000000e+00
   1.2630000e+03   3.0000000e+00
   1.2640000e+03   6.0000000e+00
   1.2650000e+03   6.0000000e+00
   1.2660000e+03   3.0000000e+00
   1.2670000e+03   3.0000000e+00
   1.2680000e+03   6.0000000e+00
   1.2690000e+03   3.0000000e+00
   1.2910000e+03   3.0000000e+00
   1.2920000e+03   6.0000000e+00
   1.2930000e+03   3.0000000e+00
   1.2940000e+03   6.0000000e+00
   1.2950000e+03   3.0000000e+00
   1.2960000e+03   6.0000000e+00
   1.3260000e+03   6.0000000e+00
   1.3270000e+03   3.0000000e+00
   1.3410000e+03   3.0000000e+00
   1.3420000e+03   6.0000000e+00
   1.3460000e+03   6.0000000e+00
   1.3470000e+03   3.0000000e+00
   1.3530000e+03   3.0000000e+00
   1.3540000e+03   6.0000000e+00
   1.3560000e+03   6.0000000e+00
   1.3570000e+03   3.0000000e+00
   1.3580000e+03   6.0000000e+00
   1.4220000e+03   6.0000000e+00
   1.4230000e+03   7.0000000e+00
   1.4240000e+03   6.0000000e+00
   1.4250000e+03   7.0000000e+00
   1.4350000e+03   7.0000000e+00
   1.4360000e+03   6.0000000e+00
   1.4570000e+03   6.0000000e+00
   1.4580000e+03   7.0000000e+00
   1.4710000e+03   7.0000000e+00
   1.4720000e+03   3.0000000e+00
   1.4850000e+03   3.0000000e+00
   1.4860000e+03   6.0000000e+00
   1.4870000e+03   6.0000000e+00
   1.4880000e+03   7.0000000e+00
   1.4910000e+03   7.0000000e+00
   1.4920000e+03   6.0000000e+00
   1.4930000e+03   7.0000000e+00
   1.4940000e+03   1.1000000e+01
   1.4950000e+03   6.0000000e+00
   1.4960000e+03   1.1000000e+01
   1.4970000e+03   8.0000000e+00
   1.4980000e+03   1.1000000e+01
   1.5020000e+03   1.1000000e+01
   1.5030000e+03   1.4000000e+01
   1.5050000e+03   1.4000000e+01
   1.5060000e+03   1.3000000e+01
   1.5070000e+03   1.4000000e+01
   1.5080000e+03   1.4000000e+01
   1.5090000e+03   1.3000000e+01
   1.5100000e+03   8.0000000e+00
   1.5110000e+03   1.4000000e+01
   1.5120000e+03   8.0000000e+00
   1.5130000e+03   1.1000000e+01
   1.5140000e+03   1.1000000e+01
   1.5150000e+03   8.0000000e+00
   1.5160000e+03   8.0000000e+00
   1.5170000e+03   6.0000000e+00
   1.5180000e+03   8.0000000e+00
   1.5220000e+03   8.0000000e+00
   1.5230000e+03   1.4000000e+01
   1.5260000e+03   1.4000000e+01
   1.5270000e+03   1.3000000e+01
   1.5280000e+03   6.0000000e+00
   1.5290000e+03   1.4000000e+01
   1.5300000e+03   1.3000000e+01
   1.5310000e+03   6.0000000e+00
   1.5360000e+03   6.0000000e+00
   1.5370000e+03   1.4000000e+01
   1.5380000e+03   1.4000000e+01
   1.5390000e+03   1.3000000e+01
   1.5400000e+03   6.0000000e+00
   1.5410000e+03   1.3000000e+01
   1.5470000e+03   1.3000000e+01
   1.5480000e+03   6.0000000e+00
   1.5590000e+03   6.0000000e+00
   1.5600000e+03   1.4000000e+01
   1.5650000e+03   1.4000000e+01
   1.5660000e+03   6.0000000e+00
   1.5670000e+03   1.4000000e+01
   1.5690000e+03   1.4000000e+01
   1.5700000e+03   6.0000000e+00
   1.5710000e+03   1.4000000e+01
   1.5760000e+03   1.4000000e+01
   1.5770000e+03   1.3000000e+01
   1.5780000e+03   1.4000000e+01
   1.5810000e+03   1.4000000e+01
   1.5820000e+03   1.3000000e+01
   1.5830000e+03   1.4000000e+01
   1.5840000e+03   6.0000000e+00
   1.6130000e+03   6.0000000e+00
   1.6140000e+03   1.4000000e+01
   1.6150000e+03   1.3000000e+01
   1.6160000e+03   1.4000000e+01
   1.6220000e+03   1.4000000e+01
   1.6230000e+03   2.0000000e+01
   1.6240000e+03   6.0000000e+00
   1.6250000e+03   2.0000000e+01
   1.6260000e+03   2.0000000e+01
   1.6270000e+03   1.5000000e+01
   1.6280000e+03   2.0000000e+01
   1.6290000e+03   2.0000000e+01
   1.6300000e+03   1.5000000e+01
   1.6310000e+03   2.0000000e+01
   1.6340000e+03   2.0000000e+01
   1.6350000e+03   6.0000000e+00
   1.6360000e+03   1.5000000e+01
   1.6370000e+03   2.0000000e+01
   1.6420000e+03   2.0000000e+01
   1.6430000e+03   6.0000000e+00
   1.6510000e+03   6.0000000e+00
   1.6520000e+03   2.0000000e+01
   1.6540000e+03   2.0000000e+01
   1.6550000e+03   6.0000000e+00
   1.6560000e+03   2.0000000e+01
   1.6570000e+03   6.0000000e+00
   1.6640000e+03   6.0000000e+00
   1.6650000e+03   2.0000000e+01
   1.6740000e+03   2.0000000e+01
   1.6750000e+03   6.0000000e+00
   1.6760000e+03   2.0000000e+01
   1.6930000e+03   2.0000000e+01
   1.6940000e+03   6.0000000e+00
   1.7410000e+03   6.0000000e+00
   1.7420000e+03   2.0000000e+01
   1.7430000e+03   2.0000000e+01
   1.7440000e+03   6.0000000e+00
   1.7650000e+03   6.0000000e+00
   1.7660000e+03   2.0000000e+01
   1.7760000e+03   2.0000000e+01
   1.7770000e+03   6.0000000e+00
   1.7790000e+03   6.0000000e+00
   1.7800000e+03   2.0000000e+01
   1.7920000e+03   2.0000000e+01
   1.7930000e+03   6.0000000e+00
   1.7940000e+03   2.0000000e+01
   1.7950000e+03   6.0000000e+00
   1.7990000e+03   6.0000000e+00
   1.8000000e+03   2.0000000e+01
   1.8100000e+03   2.0000000e+01
   1.8110000e+03   6.0000000e+00
   2.2480000e+03   6.0000000e+00
   2.2490000e+03   2.0000000e+01
   2.2500000e+03   2.0000000e+01
   2.2510000e+03   6.0000000e+00
   2.2520000e+03   2.0000000e+01
   2.2540000e+03   2.0000000e+01
   2.2550000e+03   6.0000000e+00
   2.2560000e+03   2.0000000e+01
   2.2570000e+03   7.0000000e+00
   2.2580000e+03   2.0000000e+01
   2.2590000e+03   6.0000000e+00
   2.2600000e+03   8.0000000e+00
   2.2610000e+03   6.0000000e+00
   2.2620000e+03   8.0000000e+00
   2.2680000e+03   8.0000000e+00
   2.2690000e+03   6.0000000e+00
   2.2700000e+03   6.0000000e+00
   2.2710000e+03   2.0000000e+01
   2.2740000e+03   2.0000000e+01
   2.2750000e+03   8.0000000e+00
   2.2760000e+03   8.0000000e+00
   2.2770000e+03   2.0000000e+01
   2.2780000e+03   8.0000000e+00
   2.2790000e+03   8.0000000e+00
   2.2800000e+03   7.0000000e+00
   2.2810000e+03   2.0000000e+01
   2.2830000e+03   2.0000000e+01
   2.2840000e+03   8.0000000e+00
   2.2930000e+03   8.0000000e+00
   2.2940000e+03   2.0000000e+01
   2.2950000e+03   6.0000000e+00
   2.2960000e+03   2.0000000e+01
   2.2970000e+03   8.0000000e+00
   2.2980000e+03   2.0000000e+01
   2.3030000e+03   2.0000000e+01
   2.3040000e+03   8.0000000e+00
   2.3110000e+03   8.0000000e+00
   2.3120000e+03   2.0000000e+01
   2.3140000e+03   2.0000000e+01
   2.3150000e+03   8.0000000e+00
   2.3160000e+03   6.0000000e+00
   2.3170000e+03   2.0000000e+01
   2.3190000e+03   2.0000000e+01
   2.3200000e+03   7.0000000e+00
   2.3210000e+03   2.0000000e+01
   2.3380000e+03   2.0000000e+01
   2.3390000e+03   7.0000000e+00
   2.3400000e+03   2.0000000e+01
   2.3440000e+03   2.0000000e+01
   2.3450000e+03   8.0000000e+00
   2.3460000e+03   2.0000000e+01
   2.3470000e+03   8.0000000e+00
   2.3480000e+03   6.0000000e+00
   2.3490000e+03   8.0000000e+00
   2.3500000e+03   2.0000000e+01
   2.3510000e+03   6.0000000e+00
   2.3520000e+03   6.0000000e+00
   2.3530000e+03   7.0000000e+00
   2.3540000e+03   7.0000000e+00
   2.3550000e+03   2.0000000e+01
   2.3560000e+03   2.0000000e+01
   2.3570000e+03   8.0000000e+00
   2.3580000e+03   2.0000000e+01
   2.3630000e+03   2.0000000e+01
   2.3640000e+03   8.0000000e+00
   2.3650000e+03   2.0000000e+01
   2.3680000e+03   2.0000000e+01
   2.3690000e+03   6.0000000e+00
   2.3700000e+03   8.0000000e+00
   2.3710000e+03   8.0000000e+00
   2.3720000e+03   2.0000000e+01
   2.3770000e+03   2.0000000e+01
   2.3780000e+03   6.0000000e+00
   2.3970000e+03   6.0000000e+00
   2.3980000e+03   7.0000000e+00
   2.3990000e+03   6.0000000e+00
   2.4730000e+03   6.0000000e+00
   2.4740000e+03   7.0000000e+00
   2.4750000e+03   6.0000000e+00
   2.5050000e+03   6.0000000e+00
   2.5060000e+03   7.0000000e+00
   2.5070000e+03   6.0000000e+00
   2.5760000e+03   6.0000000e+00
   2.5770000e+03   7.0000000e+00
   2.5780000e+03   6.0000000e+00
   2.5790000e+03   7.0000000e+00
   2.5800000e+03   6.0000000e+00
   2.6170000e+03   6.0000000e+00
   2.6180000e+03   2.0000000e+01
   2.7100000e+03   2.0000000e+01
   2.7110000e+03   9.0000000e+00
   2.7270000e+03   9.0000000e+00
   2.7280000e+03   2.0000000e+01
   2.9250000e+03   2.0000000e+01
   2.9260000e+03   9.0000000e+00
   2.9270000e+03   2.0000000e+01
   2.9300000e+03   2.0000000e+01
   2.9310000e+03   9.0000000e+00
   2.9320000e+03   2.0000000e+01
   2.9340000e+03   2.0000000e+01
   2.9350000e+03   9.0000000e+00
   2.9450000e+03   9.0000000e+00
   2.9460000e+03   2.0000000e+01
   2.9880000e+03   2.0000000e+01
   2.9890000e+03   9.0000000e+00
   2.9920000e+03   9.0000000e+00
   2.9930000e+03   2.0000000e+01
   8.1950000e+03   2.0000000e+01
   8.1960000e+03   9.0000000e+00
   8.2070000e+03   9.0000000e+00
   8.2080000e+03   2.0000000e+01
   8.2170000e+03   2.0000000e+01
   8.2180000e+03   9.0000000e+00
   8.2190000e+03   2.0000000e+01
   8.2290000e+03   2.0000000e+01
   8.2300000e+03   9.0000000e+00
   8.2310000e+03   2.0000000e+01
   8.2330000e+03   2.0000000e+01
   8.2340000e+03   9.0000000e+00
   8.2490000e+03   9.0000000e+00
   8.2500000e+03   2.0000000e+01
   8.2580000e+03   2.0000000e+01
   8.2590000e+03   9.0000000e+00
   8.2700000e+03   9.0000000e+00
   8.2710000e+03   2.0000000e+01
   8.3020000e+03   2.0000000e+01
   8.3030000e+03   9.0000000e+00
   8.3040000e+03   2.0000000e+01
   8.3080000e+03   2.0000000e+01
   8.3090000e+03   9.0000000e+00
   8.3110000e+03   9.0000000e+00
   8.3120000e+03   2.0000000e+01
   8.3290000e+03   2.0000000e+01
   8.3300000e+03   9.0000000e+00
   8.3310000e+03   2.0000000e+01
   8.3340000e+03   2.0000000e+01
   8.3350000e+03   9.0000000e+00
   8.3360000e+03   2.0000000e+01
   8.3390000e+03   2.0000000e+01
   8.3400000e+03   9.0000000e+00
   8.3410000e+03   2.0000000e+01
   8.3550000e+03   2.0000000e+01
   8.3560000e+03   9.0000000e+00
   8.3620000e+03   9.0000000e+00
   8.3630000e+03   2.0000000e+01
   8.3990000e+03   2.0000000e+01
   8.4000000e+03   9.0000000e+00
   8.4010000e+03   9.0000000e+00
   8.4020000e+03   2.0000000e+01
   8.4080000e+03   2.0000000e+01
   8.4090000e+03   9.0000000e+00
   8.4100000e+03   2.0000000e+01
   8.4160000e+03   2.0000000e+01
   8.4170000e+03   9.0000000e+00
   8.4220000e+03   9.0000000e+00
   8.4230000e+03   2.0000000e+01
   8.4490000e+03   2.0000000e+01
   8.4500000e+03   9.0000000e+00
   8.4580000e+03   9.0000000e+00
   8.4590000e+03   2.0000000e+01
   8.4600000e+03   9.0000000e+00
   8.4610000e+03   2.0000000e+01
   9.8480000e+03   2.0000000e+01
   9.8490000e+03   1.5000000e+01
   9.8500000e+03   2.0000000e+01
   1.4995000e+04   2.0000000e+01


==> Data/rplot_p100.dat <==
   1.0000000e+00   2.0000000e+00
   2.2000000e+01   2.0000000e+00
   2.3000000e+01   3.0000000e+00
   4.8000000e+01   3.0000000e+00
   4.9000000e+01   2.0000000e+00
   7.9000000e+01   2.0000000e+00
   8.0000000e+01   3.0000000e+00
   8.2000000e+01   3.0000000e+00
   8.3000000e+01   4.0000000e+00
   8.8000000e+01   4.0000000e+00
   8.9000000e+01   3.0000000e+00
   9.0000000e+01   4.0000000e+00
   9.8000000e+01   4.0000000e+00
   9.9000000e+01   3.0000000e+00
   1.0900000e+02   3.0000000e+00
   1.1000000e+02   4.0000000e+00
   2.0100000e+02   4.0000000e+00
   2.0200000e+02   3.0000000e+00
   2.0300000e+02   4.0000000e+00
   2.7500000e+02   4.0000000e+00
   2.7600000e+02   5.0000000e+00
   2.7700000e+02   8.0000000e+00
   2.8100000e+02   8.0000000e+00
   2.8200000e+02   7.0000000e+00
   2.9300000e+02   7.0000000e+00
   2.9400000e+02   8.0000000e+00
   2.9700000e+02   8.0000000e+00
   2.9800000e+02   7.0000000e+00
   3.1000000e+02   7.0000000e+00
   3.1100000e+02   8.0000000e+00
   3.1300000e+02   8.0000000e+00
   3.1400000e+02   6.0000000e+00
   3.1600000e+02   6.0000000e+00
   3.1700000e+02   8.0000000e+00
   3.4900000e+02   8.0000000e+00
   3.5000000e+02   7.0000000e+00
   3.8000000e+02   7.0000000e+00
   3.8100000e+02   9.0000000e+00
   3.8800000e+02   9.0000000e+00
   3.8900000e+02   1.6000000e+01
   3.9000000e+02   7.0000000e+00
   3.9700000e+02   7.0000000e+00
   3.9800000e+02   1.3000000e+01
   4.1400000e+02   1.3000000e+01
   4.1500000e+02   8.0000000e+00
   4.1800000e+02   8.0000000e+00
   4.1900000e+02   1.3000000e+01
   4.3200000e+02   1.3000000e+01
   4.3300000e+02   2.0000000e+01
   5.5000000e+02   2.0000000e+01
   5.5100000e+02   1.0000000e+01
   5.7800000e+02   1.0000000e+01
   5.7900000e+02   2.0000000e+01
   1.4995000e+04   2.0000000e+01


==> Data/rplot_p34.dat <==
   1.0000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+01
   3.0000000e+00   2.0000000e+01
   4.0000000e+00   2.0000000e+00
   5.0000000e+00   3.0000000e+00
   6.0000000e+00   2.0000000e+00
   7.0000000e+00   6.0000000e+00
   9.0000000e+00   6.0000000e+00
   1.0000000e+01   2.0000000e+01
   1.1000000e+01   2.0000000e+00
   1.2000000e+01   2.0000000e+00
   1.3000000e+01   3.0000000e+00
   1.4000000e+01   2.0000000e+00
   3.1000000e+01   2.0000000e+00
   3.2000000e+01   7.0000000e+00
   3.6000000e+01   7.0000000e+00
   3.7000000e+01   2.0000000e+00
   3.8000000e+01   7.0000000e+00
   4.0000000e+01   7.0000000e+00
   4.1000000e+01   2.0000000e+01
   4.4000000e+01   2.0000000e+01
   4.5000000e+01   2.0000000e+00
   4.7000000e+01   2.0000000e+00
   4.8000000e+01   2.0000000e+01
   6.2000000e+01   2.0000000e+01
   6.3000000e+01   2.0000000e+00
   6.4000000e+01   2.0000000e+01
   6.8000000e+01   2.0000000e+01
   6.9000000e+01   3.0000000e+00
   7.4000000e+01   3.0000000e+00
   7.5000000e+01   2.0000000e+01
   9.2000000e+01   2.0000000e+01
   9.3000000e+01   2.0000000e+00
   9.4000000e+01   2.0000000e+01
   9.9000000e+01   2.0000000e+01
   1.0000000e+02   4.0000000e+00
   1.0100000e+02   5.0000000e+00
   1.0200000e+02   5.0000000e+00
   1.0300000e+02   2.0000000e+00
   1.0400000e+02   5.0000000e+00
   1.0500000e+02   2.0000000e+01
   1.1000000e+02   2.0000000e+01
   1.1100000e+02   5.0000000e+00
   1.1200000e+02   2.0000000e+01
   1.1700000e+02   2.0000000e+01
   1.1800000e+02   2.0000000e+00
   1.1900000e+02   2.0000000e+01
   1.2600000e+02   2.0000000e+01
   1.2700000e+02   2.0000000e+00
   1.3100000e+02   2.0000000e+00
   1.3200000e+02   4.0000000e+00
   1.3300000e+02   2.0000000e+01
   1.6800000e+02   2.0000000e+01
   1.6900000e+02   2.0000000e+00
   1.7100000e+02   2.0000000e+00
   1.7200000e+02   2.0000000e+01
   1.7400000e+02   2.0000000e+01
   1.7500000e+02   2.0000000e+00
   1.7600000e+02   2.0000000e+01
   1.7700000e+02   2.0000000e+00
   1.7800000e+02   2.0000000e+01
   1.8200000e+02   2.0000000e+01
   1.8300000e+02   2.0000000e+00
   1.9000000e+02   2.0000000e+00
   1.9100000e+02   3.0000000e+00
   2.0400000e+02   3.0000000e+00
   2.0500000e+02   5.0000000e+00
   2.0600000e+02   2.0000000e+01
   2.1000000e+02   2.0000000e+01
   2.1100000e+02   3.0000000e+00
   2.1200000e+02   2.0000000e+01
   2.1300000e+02   2.0000000e+01
   2.1400000e+02   3.0000000e+00
   2.1500000e+02   2.0000000e+01
   2.1600000e+02   3.0000000e+00
   2.1700000e+02   2.0000000e+01
   2.2000000e+02   2.0000000e+01
   2.2100000e+02   3.0000000e+00
   2.2200000e+02   2.0000000e+00
   2.4500000e+02   2.0000000e+00
   2.4600000e+02   3.0000000e+00
   2.4700000e+02   3.0000000e+00
   2.4800000e+02   2.0000000e+00
   3.7600000e+02   2.0000000e+00
   3.7700000e+02   5.0000000e+00
   3.8200000e+02   5.0000000e+00
   3.8300000e+02   2.0000000e+01
   3.9700000e+02   2.0000000e+01
   3.9800000e+02   5.0000000e+00
   3.9900000e+02   2.0000000e+01
   4.0900000e+02   2.0000000e+01
   4.1000000e+02   2.0000000e+00
   4.9700000e+02   2.0000000e+00
   4.9800000e+02   6.0000000e+00
   4.9900000e+02   6.0000000e+00
   5.0000000e+02   5.0000000e+00
   5.0500000e+02   5.0000000e+00
   5.0600000e+02   2.0000000e+00
   5.0700000e+02   5.0000000e+00
   5.1100000e+02   5.0000000e+00
   5.1200000e+02   2.0000000e+01
   5.1300000e+02   5.0000000e+00
   5.1500000e+02   5.0000000e+00
   5.1600000e+02   2.0000000e+01
   5.1700000e+02   2.0000000e+01
   5.1800000e+02   6.0000000e+00
   5.1900000e+02   2.0000000e+01
   5.2600000e+02   2.0000000e+01
   5.2700000e+02   8.0000000e+00
   5.3200000e+02   8.0000000e+00
   5.3300000e+02   2.0000000e+00
   5.4800000e+02   2.0000000e+00
   5.4900000e+02   2.0000000e+01
   5.5000000e+02   2.0000000e+00
   5.5100000e+02   2.0000000e+01
   5.6000000e+02   2.0000000e+01
   5.6100000e+02   8.0000000e+00
   5.6200000e+02   2.0000000e+00
   5.6300000e+02   9.0000000e+00
   5.7500000e+02   9.0000000e+00
   5.7600000e+02   7.0000000e+00
   5.8000000e+02   7.0000000e+00
   5.8100000e+02   9.0000000e+00
   5.8200000e+02   2.0000000e+01
   5.8300000e+02   2.0000000e+01
   5.8400000e+02   2.0000000e+00
   5.8600000e+02   2.0000000e+00
   5.8700000e+02   2.0000000e+01
   5.9100000e+02   2.0000000e+01
   5.9200000e+02   2.0000000e+00
   5.9700000e+02   2.0000000e+00
   5.9800000e+02   1.0000000e+01
   5.9900000e+02   1.0000000e+01
   6.0000000e+02   8.0000000e+00
   6.0100000e+02   8.0000000e+00
   6.0200000e+02   1.0000000e+01
   6.0300000e+02   1.0000000e+01
   6.0400000e+02   1.4000000e+01
   6.0500000e+02   1.2000000e+01
   6.0600000e+02   1.2000000e+01
   6.0700000e+02   2.0000000e+01
   6.1000000e+02   2.0000000e+01
   6.1100000e+02   5.0000000e+00
   6.1200000e+02   7.0000000e+00
   6.1400000e+02   7.0000000e+00
   6.1500000e+02   5.0000000e+00
   6.1600000e+02   7.0000000e+00
   6.2400000e+02   7.0000000e+00
   6.2500000e+02   6.0000000e+00
   6.3000000e+02   6.0000000e+00
   6.3100000e+02   2.0000000e+01
   6.4000000e+02   2.0000000e+01
   6.4100000e+02   3.0000000e+00
   6.4200000e+02   2.0000000e+01
   6.8400000e+02   2.0000000e+01
   6.8500000e+02   1.3000000e+01
   6.8600000e+02   2.0000000e+01
   7.5600000e+02   2.0000000e+01
   7.5700000e+02   1.3000000e+01
   7.5800000e+02   1.1000000e+01
   7.6100000e+02   1.1000000e+01
   7.6200000e+02   2.0000000e+00
   7.6300000e+02   2.0000000e+01
   7.6400000e+02   2.0000000e+00
   7.6500000e+02   2.0000000e+01
   7.6900000e+02   2.0000000e+01
   7.7000000e+02   2.0000000e+00
   7.7100000e+02   2.0000000e+01
   7.7400000e+02   2.0000000e+01
   7.7500000e+02   2.0000000e+00
   7.7600000e+02   2.0000000e+01
   8.3900000e+02   2.0000000e+01
   8.4000000e+02   2.0000000e+00
   1.5270000e+03   2.0000000e+00
   1.5280000e+03   3.0000000e+00
   1.5440000e+03   3.0000000e+00
   1.5450000e+03   2.0000000e+00
   1.5910000e+03   2.0000000e+00
   1.5920000e+03   3.0000000e+00
   1.5960000e+03   3.0000000e+00
   1.5970000e+03   2.0000000e+00
   1.5980000e+03   3.0000000e+00
   1.5990000e+03   3.0000000e+00
   1.6000000e+03   2.0000000e+00
   1.6010000e+03   3.0000000e+00
   1.6020000e+03   3.0000000e+00
   1.6030000e+03   2.0000000e+00
   1.6040000e+03   2.0000000e+00
   1.6050000e+03   3.0000000e+00
   1.6060000e+03   3.0000000e+00
   1.6070000e+03   2.0000000e+01
   1.6080000e+03   3.0000000e+00
   1.6090000e+03   2.0000000e+01
   1.6100000e+03   3.0000000e+00
   1.6110000e+03   2.0000000e+01
   1.6120000e+03   3.0000000e+00
   1.8290000e+03   3.0000000e+00
   1.8300000e+03   2.0000000e+01
   1.8600000e+03   2.0000000e+01
   1.8610000e+03   3.0000000e+00
   1.8620000e+03   2.0000000e+01
   1.8630000e+03   3.0000000e+00
   1.8640000e+03   2.0000000e+01
   1.8650000e+03   3.0000000e+00
   1.8660000e+03   3.0000000e+00
   1.8670000e+03   2.0000000e+01
   1.8680000e+03   3.0000000e+00
   1.8690000e+03   2.0000000e+01
   1.8700000e+03   2.0000000e+01
   1.8710000e+03   3.0000000e+00
   1.8720000e+03   2.0000000e+01
   1.8740000e+03   2.0000000e+01
   1.8750000e+03   3.0000000e+00
   1.8770000e+03   3.0000000e+00
   1.8780000e+03   2.0000000e+01
   1.8790000e+03   2.0000000e+01
   1.8800000e+03   3.0000000e+00
   1.8810000e+03   3.0000000e+00
   1.8820000e+03   2.0000000e+01
   1.8830000e+03   3.0000000e+00
   1.8840000e+03   3.0000000e+00
   1.8850000e+03   2.0000000e+01
   1.8910000e+03   2.0000000e+01
   1.8920000e+03   3.0000000e+00
   1.8950000e+03   3.0000000e+00
   1.8960000e+03   2.0000000e+01
   1.9110000e+03   2.0000000e+01
   1.9120000e+03   2.0000000e+00
   2.4640000e+03   2.0000000e+00
   2.4650000e+03   2.0000000e+01
   2.4660000e+03   2.0000000e+00
   2.4670000e+03   2.0000000e+01
   2.4680000e+03   2.0000000e+00
   2.4690000e+03   2.0000000e+01
   2.4760000e+03   2.0000000e+01
   2.4770000e+03   2.0000000e+00
   2.4780000e+03   2.0000000e+01
   2.4800000e+03   2.0000000e+01
   2.4810000e+03   2.0000000e+00
   2.4820000e+03   2.0000000e+01
   2.4840000e+03   2.0000000e+01
   2.4850000e+03   2.0000000e+00
   2.4860000e+03   2.0000000e+01
   2.4880000e+03   2.0000000e+01
   2.4890000e+03   2.0000000e+00
   2.4900000e+03   2.0000000e+01
   2.4920000e+03   2.0000000e+01
   2.4930000e+03   2.0000000e+00
   2.4940000e+03   2.0000000e+01
   2.4970000e+03   2.0000000e+01
   2.4980000e+03   2.0000000e+00
   2.4990000e+03   2.0000000e+01
   2.5000000e+03   2.0000000e+00
   2.5010000e+03   2.0000000e+00
   2.5020000e+03   2.0000000e+01
   2.5060000e+03   2.0000000e+01
   2.5070000e+03   2.0000000e+00
   2.5080000e+03   2.0000000e+01
   2.5090000e+03   2.0000000e+00
   2.5100000e+03   2.0000000e+01
   2.5110000e+03   2.0000000e+01
   2.5120000e+03   2.0000000e+00
   2.5130000e+03   2.0000000e+00
   2.5140000e+03   2.0000000e+01
   2.5150000e+03   2.0000000e+00
   2.5160000e+03   2.0000000e+00
   2.5170000e+03   2.0000000e+01
   2.5180000e+03   2.0000000e+01
   2.5190000e+03   2.0000000e+00
   2.5200000e+03   2.0000000e+01
   2.7540000e+03   2.0000000e+01
   2.7550000e+03   2.0000000e+00
   2.7560000e+03   2.0000000e+01
   2.7730000e+03   2.0000000e+01
   2.7740000e+03   2.0000000e+00
   2.7750000e+03   2.0000000e+01
   2.7810000e+03   2.0000000e+01
   2.7820000e+03   2.0000000e+00
   2.7830000e+03   2.0000000e+01
   2.7990000e+03   2.0000000e+01
   2.8000000e+03   2.0000000e+00
   2.8010000e+03   2.0000000e+01
   2.8070000e+03   2.0000000e+01
   2.8080000e+03   2.0000000e+00
   2.8090000e+03   2.0000000e+01
   2.8180000e+03   2.0000000e+01
   2.8190000e+03   2.0000000e+00
   2.8200000e+03   2.0000000e+01
   2.8230000e+03   2.0000000e+01
   2.8240000e+03   2.0000000e+00
   2.8250000e+03   2.0000000e+01
   2.8270000e+03   2.0000000e+01
   2.8280000e+03   2.0000000e+00
   2.8290000e+03   2.0000000e+00
   2.8300000e+03   2.0000000e+01
   2.8320000e+03   2.0000000e+01
   2.8330000e+03   2.0000000e+00
   2.8340000e+03   2.0000000e+00
   2.8350000e+03   2.0000000e+01
   2.8520000e+03   2.0000000e+01
   2.8530000e+03   2.0000000e+00
   2.8540000e+03   2.0000000e+00
   2.8550000e+03   2.0000000e+01
   2.8600000e+03   2.0000000e+01
   2.8610000e+03   2.0000000e+00
   2.8620000e+03   2.0000000e+01
   2.8670000e+03   2.0000000e+01
   2.8680000e+03   2.0000000e+00
   2.8690000e+03   2.0000000e+01
   2.8700000e+03   2.0000000e+01
   2.8710000e+03   2.0000000e+00
   2.8720000e+03   2.0000000e+01
   2.8750000e+03   2.0000000e+01
   2.8760000e+03   2.0000000e+00
   2.8770000e+03   2.0000000e+01
   2.8790000e+03   2.0000000e+01
   2.8800000e+03   2.0000000e+00
   2.8810000e+03   2.0000000e+01
   2.8830000e+03   2.0000000e+01
   2.8840000e+03   2.0000000e+00
   2.8850000e+03   2.0000000e+01
   2.8860000e+03   2.0000000e+01
   2.8870000e+03   2.0000000e+00
   2.8880000e+03   2.0000000e+01
   2.8890000e+03   2.0000000e+00
   2.8900000e+03   2.0000000e+01
   2.8950000e+03   2.0000000e+01
   2.8960000e+03   2.0000000e+00
   2.8970000e+03   2.0000000e+01
   2.8980000e+03   2.0000000e+01
   2.8990000e+03   2.0000000e+00
   2.9000000e+03   2.0000000e+01
   2.9050000e+03   2.0000000e+01
   2.9060000e+03   2.0000000e+00
   2.9070000e+03   2.0000000e+01
   2.9130000e+03   2.0000000e+01
   2.9140000e+03   2.0000000e+00
   2.9150000e+03   2.0000000e+01
   2.9200000e+03   2.0000000e+01
   2.9210000e+03   2.0000000e+00
   2.9220000e+03   2.0000000e+01
   2.9230000e+03   2.0000000e+00
   2.9240000e+03   2.0000000e+01
   2.9280000e+03   2.0000000e+01
   2.9290000e+03   2.0000000e+00
   2.9300000e+03   2.0000000e+01
   2.9330000e+03   2.0000000e+01
   2.9340000e+03   2.0000000e+00
   2.9350000e+03   2.0000000e+01
   2.9360000e+03   2.0000000e+01
   2.9370000e+03   2.0000000e+00
   2.9380000e+03   2.0000000e+00
   2.9390000e+03   2.0000000e+01
   2.9460000e+03   2.0000000e+01
   2.9470000e+03   2.0000000e+00
   2.9480000e+03   2.0000000e+01
   2.9670000e+03   2.0000000e+01
   2.9680000e+03   2.0000000e+00
   2.9690000e+03   2.0000000e+01
   2.9940000e+03   2.0000000e+01
   2.9950000e+03   2.0000000e+00
   2.9960000e+03   2.0000000e+01
   3.0000000e+03   2.0000000e+01
   3.0010000e+03   2.0000000e+00
   3.0020000e+03   2.0000000e+01
   3.0030000e+03   2.0000000e+01
   3.0040000e+03   2.0000000e+00
   3.0050000e+03   2.0000000e+00
   3.0060000e+03   2.0000000e+01
   3.0120000e+03   2.0000000e+01
   3.0130000e+03   2.0000000e+00
   3.0150000e+03   2.0000000e+00
   3.0160000e+03   2.0000000e+01
   3.0270000e+03   2.0000000e+01
   3.0280000e+03   2.0000000e+00
   3.0290000e+03   2.0000000e+01
   3.0300000e+03   2.0000000e+01
   3.0310000e+03   2.0000000e+00
   3.0320000e+03   2.0000000e+01
   3.0390000e+03   2.0000000e+01
   3.0400000e+03   2.0000000e+00
   3.0410000e+03   2.0000000e+01
   3.0420000e+03   2.0000000e+01
   3.0430000e+03   2.0000000e+00
   3.0450000e+03   2.0000000e+00
   3.0460000e+03   2.0000000e+01
   3.0510000e+03   2.0000000e+01
   3.0520000e+03   2.0000000e+00
   3.0530000e+03   2.0000000e+00
   3.0540000e+03   2.0000000e+01
   3.0580000e+03   2.0000000e+01
   3.0590000e+03   2.0000000e+00
   3.0600000e+03   2.0000000e+01
   3.0660000e+03   2.0000000e+01
   3.0670000e+03   2.0000000e+00
   3.0680000e+03   2.0000000e+00
   3.0690000e+03   2.0000000e+01
   3.0740000e+03   2.0000000e+01
   3.0750000e+03   2.0000000e+00
   3.0760000e+03   2.0000000e+01
   3.0800000e+03   2.0000000e+01
   3.0810000e+03   2.0000000e+00
   3.0820000e+03   2.0000000e+01
   3.0830000e+03   2.0000000e+00
   3.0840000e+03   2.0000000e+00
   3.0850000e+03   2.0000000e+01
   3.0890000e+03   2.0000000e+01
   3.0900000e+03   2.0000000e+00
   3.0910000e+03   2.0000000e+01
   3.0980000e+03   2.0000000e+01
   3.0990000e+03   2.0000000e+00
   3.1000000e+03   2.0000000e+01
   3.1120000e+03   2.0000000e+01
   3.1130000e+03   2.0000000e+00
   3.1140000e+03   2.0000000e+01
   3.1160000e+03   2.0000000e+01
   3.1170000e+03   2.0000000e+00
   3.1180000e+03   2.0000000e+01
   3.1220000e+03   2.0000000e+01
   3.1230000e+03   2.0000000e+00
   3.1240000e+03   2.0000000e+01
   3.1260000e+03   2.0000000e+01
   3.1270000e+03   2.0000000e+00
   3.1280000e+03   2.0000000e+01
   3.1290000e+03   2.0000000e+00
   3.1300000e+03   2.0000000e+01
   3.6280000e+03   2.0000000e+01
   3.6290000e+03   1.7000000e+01
   3.6380000e+03   1.7000000e+01
   3.6390000e+03   2.0000000e+01
   4.0260000e+03   2.0000000e+01
   4.0270000e+03   1.7000000e+01
   4.0320000e+03   1.7000000e+01
   4.0330000e+03   2.0000000e+01
   5.9620000e+03   2.0000000e+01
   5.9630000e+03   1.6000000e+01
   5.9640000e+03   1.7000000e+01
   5.9650000e+03   1.6000000e+01
   5.9710000e+03   1.6000000e+01
   5.9720000e+03   1.7000000e+01
   5.9730000e+03   1.6000000e+01
   5.9740000e+03   1.7000000e+01
   5.9750000e+03   1.6000000e+01
   6.0040000e+03   1.6000000e+01
   6.0050000e+03   1.7000000e+01
   6.0060000e+03   1.6000000e+01
   6.0090000e+03   1.6000000e+01
   6.0100000e+03   1.7000000e+01
   6.0110000e+03   1.6000000e+01
   6.0230000e+03   1.6000000e+01
   6.0240000e+03   2.0000000e+01
   6.0370000e+03   2.0000000e+01
   6.0380000e+03   1.6000000e+01
   6.0410000e+03   1.6000000e+01
   6.0420000e+03   1.7000000e+01
   6.0430000e+03   1.6000000e+01
   6.0500000e+03   1.6000000e+01
   6.0510000e+03   1.7000000e+01
   6.0520000e+03   1.6000000e+01
   6.0530000e+03   2.0000000e+01
   6.1270000e+03   2.0000000e+01
   6.1280000e+03   1.6000000e+01
   6.1290000e+03   2.0000000e+01
   6.1320000e+03   2.0000000e+01
   6.1330000e+03   1.6000000e+01
   6.1350000e+03   1.6000000e+01
   6.1360000e+03   2.0000000e+01
   6.1950000e+03   2.0000000e+01
   6.1960000e+03   1.6000000e+01
   6.2080000e+03   1.6000000e+01
   6.2090000e+03   1.7000000e+01
   6.2100000e+03   1.6000000e+01
   6.2200000e+03   1.6000000e+01
   6.2210000e+03   2.0000000e+01
   6.2230000e+03   2.0000000e+01
   6.2240000e+03   1.7000000e+01
   6.2250000e+03   1.6000000e+01
   6.2290000e+03   1.6000000e+01
   6.2300000e+03   2.0000000e+01
   6.2310000e+03   1.7000000e+01
   6.2320000e+03   1.6000000e+01
   6.2340000e+03   1.6000000e+01
   6.2350000e+03   2.0000000e+01
   6.3470000e+03   2.0000000e+01
   6.3480000e+03   1.6000000e+01
   6.3490000e+03   2.0000000e+01
   7.2820000e+03   2.0000000e+01
   7.2830000e+03   5.0000000e+00
   7.2840000e+03   2.0000000e+01
   8.3050000e+03   2.0000000e+01
   8.3060000e+03   1.7000000e+01
   8.3190000e+03   1.7000000e+01
   8.3200000e+03   2.0000000e+01
   8.3730000e+03   2.0000000e+01
   8.3740000e+03   1.7000000e+01
   8.3850000e+03   1.7000000e+01
   8.3860000e+03   2.0000000e+01
   8.5690000e+03   2.0000000e+01
   8.5700000e+03   1.7000000e+01
   8.5790000e+03   1.7000000e+01
   8.5800000e+03   2.0000000e+01
   1.4995000e+04   2.0000000e+01


==> Data/rplot_p67.dat <==
   1.0000000e+00   8.0000000e+00
   2.0000000e+00   1.3000000e+01
   3.0000000e+00   8.0000000e+00
   4.0000000e+00   2.0000000e+00
   1.0000000e+01   2.0000000e+00
   1.1000000e+01   1.6000000e+01
   1.2000000e+01   1.6000000e+01
   1.3000000e+01   2.0000000e+00
   2.7000000e+01   2.0000000e+00
   2.8000000e+01   4.0000000e+00
   3.4000000e+01   4.0000000e+00
   3.5000000e+01   2.0000000e+00
   3.6000000e+01   4.0000000e+00
   3.9000000e+01   4.0000000e+00
   4.0000000e+01   6.0000000e+00
   4.1000000e+01   1.5000000e+01
   4.2000000e+01   6.0000000e+00
   4.9000000e+01   6.0000000e+00
   5.0000000e+01   2.0000000e+01
   5.1000000e+01   1.5000000e+01
   5.2000000e+01   2.0000000e+00
   5.3000000e+01   9.0000000e+00
   5.4000000e+01   2.0000000e+01
   5.5000000e+01   2.0000000e+00
   5.6000000e+01   8.0000000e+00
   5.7000000e+01   2.0000000e+00
   5.9000000e+01   2.0000000e+00
   6.0000000e+01   5.0000000e+00
   6.1000000e+01   3.0000000e+00
   6.2000000e+01   5.0000000e+00
   6.4000000e+01   5.0000000e+00
   6.5000000e+01   3.0000000e+00
   6.6000000e+01   5.0000000e+00
   7.1000000e+01   5.0000000e+00
   7.2000000e+01   1.0000000e+01
   7.5000000e+01   1.0000000e+01
   7.6000000e+01   3.0000000e+00
   7.9000000e+01   3.0000000e+00
   8.0000000e+01   1.0000000e+01
   8.3000000e+01   1.0000000e+01
   8.4000000e+01   8.0000000e+00
   8.5000000e+01   1.2000000e+01
   8.7000000e+01   1.2000000e+01
   8.8000000e+01   2.0000000e+00
   8.9000000e+01   1.4000000e+01
   9.3000000e+01   1.4000000e+01
   9.4000000e+01   5.0000000e+00
   9.5000000e+01   1.4000000e+01
   1.0100000e+02   1.4000000e+01
   1.0200000e+02   2.0000000e+01
   1.0300000e+02   2.0000000e+01
   1.0400000e+02   2.0000000e+00
   1.1000000e+02   2.0000000e+00
   1.1100000e+02   5.0000000e+00
   1.1200000e+02   2.0000000e+00
   1.1300000e+02   5.0000000e+00
   1.1700000e+02   5.0000000e+00
   1.1800000e+02   2.0000000e+00
   1.1900000e+02   5.0000000e+00
   1.2200000e+02   5.0000000e+00
   1.2300000e+02   2.0000000e+00
   1.2400000e+02   2.0000000e+01
   1.3200000e+02   2.0000000e+01
   1.3300000e+02   2.0000000e+00
   1.3400000e+02   2.0000000e+01
   1.4200000e+02   2.0000000e+01
   1.4300000e+02   2.0000000e+00
   1.5500000e+02   2.0000000e+00
   1.5600000e+02   2.0000000e+01
   2.0800000e+02   2.0000000e+01
   2.0900000e+02   6.0000000e+00
   2.1500000e+02   6.0000000e+00
   2.1600000e+02   8.0000000e+00
   2.1900000e+02   8.0000000e+00
   2.2000000e+02   1.2000000e+01
   2.2200000e+02   1.2000000e+01
   2.2300000e+02   2.0000000e+01
   2.2900000e+02   2.0000000e+01
   2.3000000e+02   2.0000000e+00
   2.3100000e+02   2.0000000e+01
   2.3700000e+02   2.0000000e+01
   2.3800000e+02   2.0000000e+00
   2.4000000e+02   2.0000000e+00
   2.4100000e+02   3.0000000e+00
   2.4400000e+02   3.0000000e+00
   2.4500000e+02   2.0000000e+00
   2.4600000e+02   3.0000000e+00
   2.4700000e+02   3.0000000e+00
   2.4800000e+02   2.0000000e+00
   2.6600000e+02   2.0000000e+00
   2.6700000e+02   3.0000000e+00
   2.6800000e+02   2.0000000e+00
   2.6900000e+02   3.0000000e+00
   2.7200000e+02   3.0000000e+00
   2.7300000e+02   2.0000000e+00
   2.7400000e+02   3.0000000e+00
   2.8100000e+02   3.0000000e+00
   2.8200000e+02   2.0000000e+00
   2.8300000e+02   3.0000000e+00
   2.8400000e+02   2.0000000e+00
   2.8500000e+02   2.0000000e+00
   2.8600000e+02   3.0000000e+00
   2.9100000e+02   3.0000000e+00
   2.9200000e+02   2.0000000e+00
   2.9300000e+02   2.0000000e+00
   2.9400000e+02   3.0000000e+00
   2.9500000e+02   4.0000000e+00
   2.9900000e+02   4.0000000e+00
   3.0000000e+02   2.0000000e+00
   3.0200000e+02   2.0000000e+00
   3.0300000e+02   4.0000000e+00
   3.0400000e+02   2.0000000e+00
   3.5200000e+02   2.0000000e+00
   3.5300000e+02   4.0000000e+00
   3.5400000e+02   2.0000000e+00
   3.6400000e+02   2.0000000e+00
   3.6500000e+02   8.0000000e+00
   3.6900000e+02   8.0000000e+00
   3.7000000e+02   6.0000000e+00
   3.8000000e+02   6.0000000e+00
   3.8100000e+02   8.0000000e+00
   3.8200000e+02   8.0000000e+00
   3.8300000e+02   2.0000000e+00
   3.9300000e+02   2.0000000e+00
   3.9400000e+02   9.0000000e+00
   3.9500000e+02   5.0000000e+00
   3.9600000e+02   9.0000000e+00
   3.9700000e+02   2.0000000e+00
   3.9800000e+02   9.0000000e+00
   4.0400000e+02   9.0000000e+00
   4.0500000e+02   2.0000000e+00
   4.0700000e+02   2.0000000e+00
   4.0800000e+02   9.0000000e+00
   4.1100000e+02   9.0000000e+00
   4.1200000e+02   3.0000000e+00
   4.1300000e+02   2.0000000e+00
   4.1400000e+02   3.0000000e+00
   4.1500000e+02   3.0000000e+00
   4.1600000e+02   2.0000000e+00
   4.1700000e+02   3.0000000e+00
   4.1800000e+02   3.0000000e+00
   4.1900000e+02   2.0000000e+00
   4.2000000e+02   3.0000000e+00
   4.2300000e+02   3.0000000e+00
   4.2400000e+02   2.0000000e+00
   4.2500000e+02   3.0000000e+00
   4.3000000e+02   3.0000000e+00
   4.3100000e+02   2.0000000e+00
   4.3900000e+02   2.0000000e+00
   4.4000000e+02   7.0000000e+00
   4.4500000e+02   7.0000000e+00
   4.4600000e+02   2.0000000e+00
   4.4700000e+02   7.0000000e+00
   4.4800000e+02   2.0000000e+00
   4.4900000e+02   4.0000000e+00
   4.5400000e+02   4.0000000e+00
   4.5500000e+02   2.0000000e+00
   4.8100000e+02   2.0000000e+00
   4.8200000e+02   3.0000000e+00
   4.8300000e+02   5.0000000e+00
   4.9200000e+02   5.0000000e+00
   4.9300000e+02   6.0000000e+00
   4.9400000e+02   2.0000000e+00
   4.9500000e+02   2.0000000e+01
   4.9600000e+02   4.0000000e+00
   4.9700000e+02   3.0000000e+00
   5.0000000e+02   3.0000000e+00
   5.0100000e+02   5.0000000e+00
   5.0600000e+02   5.0000000e+00
   5.0700000e+02   2.0000000e+00
   5.0800000e+02   5.0000000e+00
   5.1700000e+02   5.0000000e+00
   5.1800000e+02   2.0000000e+00
   5.1900000e+02   5.0000000e+00
   5.2300000e+02   5.0000000e+00
   5.2400000e+02   2.0000000e+00
   5.2500000e+02   2.0000000e+01
   5.2700000e+02   2.0000000e+01
   5.2800000e+02   2.0000000e+00
   5.3200000e+02   2.0000000e+00
   5.3300000e+02   5.0000000e+00
   5.3400000e+02   5.0000000e+00
   5.3500000e+02   1.1000000e+01
   5.3600000e+02   6.0000000e+00
   5.3700000e+02   2.0000000e+01
   5.3800000e+02   1.5000000e+01
   5.3900000e+02   2.0000000e+01
   5.4100000e+02   2.0000000e+01
   5.4200000e+02   4.0000000e+00
   5.6700000e+02   4.0000000e+00
   5.6800000e+02   2.0000000e+00
   6.0900000e+02   2.0000000e+00
   6.1000000e+02   4.0000000e+00
   6.1100000e+02   4.0000000e+00
   6.1200000e+02   2.0000000e+00
   6.6700000e+02   2.0000000e+00
   6.6800000e+02   2.0000000e+01
   6.7500000e+02   2.0000000e+01
   6.7600000e+02   4.0000000e+00
   6.7700000e+02   2.0000000e+01
   6.8400000e+02   2.0000000e+01
   6.8500000e+02   4.0000000e+00
   6.8600000e+02   2.0000000e+01
   6.8700000e+02   4.0000000e+00
   6.8800000e+02   2.0000000e+01
   6.9200000e+02   2.0000000e+01
   6.9300000e+02   4.0000000e+00
   6.9400000e+02   2.0000000e+01
   7.0100000e+02   2.0000000e+01
   7.0200000e+02   4.0000000e+00
   7.0300000e+02   2.0000000e+01
   7.0600000e+02   2.0000000e+01
   7.0700000e+02   4.0000000e+00
   7.0800000e+02   2.0000000e+01
   7.0900000e+02   4.0000000e+00
   7.1000000e+02   2.0000000e+01
   7.1100000e+02   4.0000000e+00
   7.1200000e+02   2.0000000e+01
   8.2600000e+02   2.0000000e+01
   8.2700000e+02   2.0000000e+00
   8.3400000e+02   2.0000000e+00
   8.3500000e+02   2.0000000e+01
   8.3800000e+02   2.0000000e+01
   8.3900000e+02   2.0000000e+00
   8.4000000e+02   2.0000000e+01
   8.4500000e+02   2.0000000e+01
   8.4600000e+02   2.0000000e+00
   8.4700000e+02   2.0000000e+01
   8.5700000e+02   2.0000000e+01
   8.5800000e+02   3.0000000e+00
   8.8500000e+02   3.0000000e+00
   8.8600000e+02   2.0000000e+01
   8.8700000e+02   3.0000000e+00
   8.8800000e+02   2.0000000e+01
   8.8900000e+02   3.0000000e+00
   8.9000000e+02   2.0000000e+01
   8.9100000e+02   3.0000000e+00
   8.9200000e+02   3.0000000e+00
   8.9300000e+02   4.0000000e+00
   9.5600000e+02   4.0000000e+00
   9.5700000e+02   2.0000000e+01
   1.1330000e+03   2.0000000e+01
   1.1340000e+03   2.0000000e+00
   1.1350000e+03   2.0000000e+01
   1.1450000e+03   2.0000000e+01
   1.1460000e+03   2.0000000e+00
   1.1790000e+03   2.0000000e+00
   1.1800000e+03   2.0000000e+01
   1.1810000e+03   2.0000000e+01
   1.1820000e+03   2.0000000e+00
   1.2050000e+03   2.0000000e+00
   1.2060000e+03   2.0000000e+01
   1.2380000e+03   2.0000000e+01
   1.2390000e+03   4.0000000e+00
   1.2470000e+03   4.0000000e+00
   1.2480000e+03   2.0000000e+01
   1.2730000e+03   2.0000000e+01
   1.2740000e+03   6.0000000e+00
   1.2750000e+03   2.0000000e+01
   1.2760000e+03   2.0000000e+01
   1.2770000e+03   6.0000000e+00
   1.2780000e+03   2.0000000e+01
   1.2800000e+03   2.0000000e+01
   1.2810000e+03   2.0000000e+00
   1.2820000e+03   2.0000000e+00
   1.2830000e+03   2.0000000e+01
   1.2840000e+03   2.0000000e+00
   1.2850000e+03   2.0000000e+00
   1.2860000e+03   2.0000000e+01
   1.2890000e+03   2.0000000e+01
   1.2900000e+03   2.0000000e+00
   1.2910000e+03   2.0000000e+00
   1.2920000e+03   2.0000000e+01
   1.2930000e+03   2.0000000e+00
   1.2940000e+03   2.0000000e+00
   1.2950000e+03   2.0000000e+01
   1.3070000e+03   2.0000000e+01
   1.3080000e+03   3.0000000e+00
   1.3190000e+03   3.0000000e+00
   1.3200000e+03   2.0000000e+01
   1.3240000e+03   2.0000000e+01
   1.3250000e+03   3.0000000e+00
   1.3260000e+03   2.0000000e+01
   1.4370000e+03   2.0000000e+01
   1.4380000e+03   1.6000000e+01
   1.4610000e+03   1.6000000e+01
   1.4620000e+03   2.0000000e+01
   1.4995000e+04   2.0000000e+01


==> Figs/mop_r.dat <==
1	0.024775153	0.002689947	0.026893644	0.05492445	0.006867081	0.000649855	0.04122368	0.045694711	0.021171252	0.00163718	0.066579238	0.003614706	0.101682236	0.002395853
2	0.023926975	0.002058896	0.034502684	0.064188937	0.022830756	0.056164528	0.026654135	0.0316329	0.020383696	0.001473101	0.060156881	0.003138752	0.084386491	0.002760623
3	0.023486813	0.001930132	0.039637166	0.062220391	0.051144075	0.090626543	0.035074559	0.04657571	0.020395619	0.002181844	0.057183057	0.003553279	0.076626473	0.002302099
4	0.022607049	0.002187123	0.065240315	0.0995385	0.027346623	0.049578287	0.033716533	0.032892921	0.020609825	0.002966342	0.056552855	0.00259616	0.075141036	0.001875231
5	0.02261494	0.001867556	0.070311584	0.092270032	0.044987486	0.090919094	0.038131094	0.0426661	0.020772006	0.001517638	0.057448071	0.003427592	0.078127768	0.004553133
6	0.023921993	0.002811657	0.06081027	0.077941702	0.051351323	0.078011881	0.054419455	0.053677851	0.019932226	0.001829269	0.056645478	0.004059743	0.079091465	0.006490568
7	0.024023419	0.002220712	0.070355828	0.094706734	0.054692285	0.097620373	0.070696091	0.060572508	0.020539542	0.001645851	0.058265533	0.003173377	0.084581886	0.007798345
8	0.024410278	0.004769584	0.134509035	0.099710978	0.096490375	0.136288531	0.120348735	0.08563576	0.01978834	0.001864155	0.057468337	0.00235728	0.085154509	0.008918837
9	0.023902249	0.00416976	0.193165015	0.101118276	0.191694617	0.156051223	0.211551564	0.078722669	0.027592652	0.025668782	0.059865623	0.002917086	0.096148857	0.00691051
10	0.113834335	0.072026145	0.269901216	0.03515904	0.339962456	0.088997762	0.272803774	0.032963242	0.032238014	0.048313403	0.061379786	0.003756221	0.113788297	0.020235574

